Information based Deep Clustering: An experimental study

Recently, two methods have shown outstanding performance for clustering images and jointly learning the feature representation. The first, called Information Maximiz-ing Self-Augmented Training (IMSAT), maximizes the mutual information between input and clusters while using a regularization term based on virtual adversarial examples. The second, named Invariant Information Clustering (IIC), maximizes the mutual information between the clustering of a sample and its geometrically transformed version. These methods use mutual information in distinct ways and leverage different kinds of transformations. This work proposes a comprehensive analysis of transformation and losses for deep clustering, where we compare numerous combinations of these two components and evaluate how they interact with one another. Results suggest that mutual information between a sample and its transformed representation leads to state-of-the-art performance for deep clustering, especially when used jointly with geometrical and adversarial transformations.

==> README.txt <==

To make a sample WACV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

